Perturbation Algorithm and Iterative Realization of a Four-Layer Semi-Discrete Scheme for an Evolutionary Problem with a Variable Operator

In a Hilbert space, we consider the Cauchy problem for an evolutionary equation with the operator $A+B(t)$, where $A$ is a self-adjoint positive definite operator and $B(t)$ is a bounded operator depending on time. By means of the perturbation algorithm, the purely implicit four-layer semi-discrete scheme of the third order of approximation (the three-step backward differentiation formula) is reduced to three two-layer schemes, whose solutions are used to construct an approximate solution of the original problem. In each two-layer scheme, the term containing $B(t)$ is moved to the right-hand side, and the resulting equation is solved by an iterative method, so that only the time-independent operator $I+\tau A$ has to be inverted; the convergence of the iterations at the rate of a geometric progression with a ratio of order $\tau$ is proved. A priori estimates for the two-layer and four-layer schemes are obtained by means of a discrete analogue of Gronwall's lemma. An estimate of order $\tau^3$ for the error of the approximate solution is proved under an assumption on the difference quotients of the computed grid functions on the first layers. The results are illustrated by numerical experiments.

==> data/constants.csv <==
nu,b
9.869109e+00,5.773683e+00


==> data/convergence_example1.csv <==
n,tau,err0,ord0,err1,ord1,err2,ord2,sweeps
10,1.000000e-01,7.315962e-03,,1.332845e-03,,2.121372e-04,,1.125926e+01
20,5.000000e-02,3.835959e-03,9.314603e-01,3.632954e-04,1.875295e+00,2.911059e-05,2.865382e+00,9.561404e+00
40,2.500000e-02,1.965217e-03,9.648986e-01,9.477452e-05,1.938572e+00,3.806834e-06,2.934880e+00,7.974359e+00
80,1.250000e-02,9.947923e-04,9.822212e-01,2.419846e-05,1.969584e+00,4.857069e-07,2.970434e+00,6.569620e+00
160,6.250000e-03,5.004913e-04,9.910505e-01,6.113375e-06,1.984874e+00,6.131401e-08,2.985797e+00,5.563941e+00
320,3.125000e-03,2.510257e-04,9.955098e-01,1.536353e-06,1.992459e+00,7.701975e-09,2.992916e+00,4.708464e+00
640,1.562500e-03,1.257087e-04,9.977510e-01,3.850919e-07,1.996235e+00,9.651036e-10,2.996473e+00,4.138237e+00
1280,7.812500e-04,6.290339e-05,9.988745e-01,9.639859e-08,1.998119e+00,1.206600e-10,2.999736e+00,3.678134e+00


==> data/convergence_example2.csv <==
n,tau,err_pert,ord_pert,err_bdf,ord_bdf
10,1.000000e-01,4.294455e-04,,3.006268e-04,
20,5.000000e-02,1.008139e-04,2.090780e+00,4.248411e-05,2.822979e+00
40,2.500000e-02,2.359304e-05,2.095262e+00,5.458252e-06,2.960412e+00
80,1.250000e-02,4.554398e-06,2.373029e+00,6.844775e-07,2.995364e+00
160,6.250000e-03,7.442831e-07,2.613337e+00,8.607107e-08,2.991403e+00
320,3.125000e-03,1.083463e-07,2.780202e+00,1.078852e-08,2.996032e+00
640,1.562500e-03,1.467067e-08,2.884643e+00,1.350333e-09,2.998109e+00
1280,7.812500e-04,1.911192e-09,2.940390e+00,1.687800e-10,3.000099e+00


==> data/error_history.csv <==
t,err_pert,err_bdf
1.875000e-02,2.048234e-07,1.050331e-08
2.500000e-02,2.023503e-07,2.565032e-08
3.125000e-02,9.097103e-08,3.991637e-08
3.750000e-02,6.876585e-08,5.124145e-08
4.375000e-02,2.345133e-07,5.969972e-08
5.000000e-02,3.869230e-07,6.599881e-08
5.625000e-02,5.144185e-07,7.077610e-08
6.250000e-02,6.127528e-07,7.445275e-08
6.875000e-02,6.819433e-07,7.729012e-08
7.500000e-02,7.244263e-07,7.946375e-08
8.125000e-02,7.438468e-07,8.110586e-08
8.750000e-02,7.442831e-07,8.232257e-08
9.375000e-02,7.297703e-07,8.319967e-08
1.000000e-01,7.040276e-07,8.380563e-08
1.062500e-01,6.703203e-07,8.419431e-08
1.125000e-01,6.314093e-07,8.440775e-08
1.187500e-01,5.895547e-07,8.447871e-08
1.250000e-01,5.465514e-07,8.443269e-08
1.312500e-01,5.037798e-07,8.428958e-08
1.375000e-01,4.622646e-07,8.406483e-08
1.437500e-01,4.227318e-07,8.377050e-08
1.500000e-01,3.856640e-07,8.341589e-08
1.562500e-01,3.513489e-07,8.300821e-08
1.625000e-01,3.199223e-07,8.255302e-08
1.687500e-01,2.914041e-07,8.205454e-08
1.750000e-01,2.657286e-07,8.151603e-08
1.812500e-01,2.427695e-07,8.093990e-08
1.875000e-01,2.223593e-07,8.032801e-08
1.937500e-01,2.043055e-07,7.968168e-08
2.000000e-01,1.884028e-07,7.900192e-08
2.062500e-01,1.744426e-07,7.828944e-08
2.125000e-01,1.622198e-07,7.754472e-08
2.187500e-01,1.515383e-07,7.676812e-08
2.250000e-01,1.422146e-07,7.595988e-08
2.312500e-01,1.340795e-07,7.512016e-08
2.375000e-01,1.269796e-07,7.424904e-08
2.437500e-01,1.207777e-07,7.334663e-08
2.500000e-01,1.153518e-07,7.241305e-08
2.562500e-01,1.105950e-07,7.144837e-08
2.625000e-01,1.064142e-07,7.045273e-08
2.687500e-01,1.027283e-07,6.942627e-08
2.750000e-01,9.946742e-08,6.836916e-08
2.812500e-01,9.657150e-08,6.728166e-08
2.875000e-01,9.398877e-08,6.616403e-08
2.937500e-01,9.167479e-08,6.501658e-08
3.000000e-01,8.959145e-08,6.383968e-08
3.062500e-01,8.770596e-08,6.263378e-08
3.125000e-01,8.599016e-08,6.139937e-08
3.187500e-01,8.441977e-08,6.013701e-08
3.250000e-01,8.297386e-08,5.884730e-08
3.312500e-01,8.163433e-08,5.753091e-08
3.375000e-01,8.038546e-08,5.618855e-08
3.437500e-01,7.921361e-08,5.482097e-08
3.500000e-01,7.810683e-08,5.342900e-08
3.562500e-01,7.705467e-08,5.201349e-08
3.625000e-01,7.604792e-08,5.057534e-08
3.687500e-01,7.507841e-08,4.911547e-08
3.750000e-01,7.413887e-08,4.763485e-08
3.812500e-01,7.322279e-08,4.613447e-08
3.875000e-01,7.232429e-08,4.461535e-08
3.937500e-01,7.143806e-08,4.307853e-08
4.000000e-01,7.055925e-08,4.152504e-08
4.062500e-01,6.968341e-08,3.995596e-08
4.125000e-01,6.880648e-08,3.837234e-08
4.187500e-01,6.792472e-08,3.677525e-08
4.250000e-01,6.703468e-08,3.516574e-08
4.312500e-01,6.613320e-08,3.354485e-08
4.375000e-01,6.521740e-08,3.191363e-08
4.437500e-01,6.428466e-08,3.027308e-08
4.500000e-01,6.333265e-08,2.862419e-08
4.562500e-01,6.235928e-08,2.696794e-08
4.625000e-01,6.136278e-08,2.530527e-08
4.687500e-01,6.034168e-08,2.363707e-08
4.750000e-01,5.929477e-08,2.196423e-08
4.812500e-01,5.822120e-08,2.028759e-08
4.875000e-01,5.712042e-08,1.860795e-08
4.937500e-01,5.599224e-08,1.692609e-08
5.000000e-01,5.483683e-08,1.524275e-08
5.062500e-01,5.365474e-08,1.355866e-08
5.125000e-01,5.244689e-08,1.187454e-08
5.187500e-01,5.121464e-08,1.019113e-08
5.250000e-01,4.995977e-08,8.509246e-09
5.312500e-01,4.868449e-08,6.829993e-09
5.375000e-01,4.739152e-08,5.155202e-09
5.437500e-01,4.608406e-08,3.489321e-09
5.500000e-01,4.476587e-08,1.851245e-09
5.562500e-01,4.344127e-08,5.539604e-10
5.625000e-01,4.211521e-08,1.669039e-09
5.687500e-01,4.079334e-08,3.290965e-09
5.750000e-01,3.948200e-08,4.940098e-09
5.812500e-01,3.818836e-08,6.593051e-09
5.875000e-01,3.692043e-08,8.244945e-09
5.937500e-01,3.568714e-08,9.894017e-09
6.000000e-01,3.449834e-08,1.153940e-08
6.062500e-01,3.336493e-08,1.318056e-08
6.125000e-01,3.229867e-08,1.481710e-08
6.187500e-01,3.131221e-08,1.644871e-08
6.250000e-01,3.041883e-08,1.807510e-08
6.312500e-01,2.963213e-08,1.969599e-08
6.375000e-01,2.896563e-08,2.131109e-08
6.437500e-01,2.843215e-08,2.292011e-08
6.500000e-01,2.804316e-08,2.452276e-08
6.562500e-01,2.780805e-08,2.611869e-08
6.625000e-01,2.773347e-08,2.770756e-08
6.687500e-01,2.782281e-08,2.928898e-08
6.750000e-01,2.807600e-08,3.086255e-08
6.812500e-01,2.848950e-08,3.242782e-08
6.875000e-01,2.905668e-08,3.398430e-08
6.937500e-01,2.976834e-08,3.553150e-08
7.000000e-01,3.061340e-08,3.706885e-08
7.062500e-01,3.157962e-08,3.859579e-08
7.125000e-01,3.265416e-08,4.011168e-08
7.187500e-01,3.382415e-08,4.161589e-08
7.250000e-01,3.507704e-08,4.310772e-08
7.312500e-01,3.640087e-08,4.458648e-08
7.375000e-01,3.778446e-08,4.605141e-08
7.437500e-01,3.921739e-08,4.750175e-08
7.500000e-01,4.069011e-08,4.893671e-08
7.562500e-01,4.219387e-08,5.035549e-08
7.625000e-01,4.372068e-08,5.175727e-08
7.687500e-01,4.526329e-08,5.314120e-08
7.750000e-01,4.681507e-08,5.450646e-08
7.812500e-01,4.837000e-08,5.585218e-08
7.875000e-01,4.992262e-08,5.717754e-08
7.937500e-01,5.146797e-08,5.848168e-08
8.000000e-01,5.300155e-08,5.976378e-08
8.062500e-01,5.451928e-08,6.102303e-08
8.125000e-01,5.601750e-08,6.225864e-08
8.187500e-01,5.749292e-08,6.346982e-08
8.250000e-01,5.894261e-08,6.465584e-08
8.312500e-01,6.036398e-08,6.581599e-08
8.375000e-01,6.175477e-08,6.694959e-08
8.437500e-01,6.311303e-08,6.805601e-08
8.500000e-01,6.443711e-08,6.913466e-08
8.562500e-01,6.572565e-08,7.018498e-08
8.625000e-01,6.697759e-08,7.120650e-08
8.687500e-01,6.819208e-08,7.219876e-08
8.750000e-01,6.936856e-08,7.316138e-08
8.812500e-01,7.050667e-08,7.409402e-08
8.875000e-01,7.160628e-08,7.499641e-08
8.937500e-01,7.266748e-08,7.586832e-08
9.000000e-01,7.369049e-08,7.670960e-08
9.062500e-01,7.467570e-08,7.752013e-08
9.125000e-01,7.562362e-08,7.829988e-08
9.187500e-01,7.653486e-08,7.904884e-08
9.250000e-01,7.741010e-08,7.976709e-08
9.312500e-01,7.825009e-08,8.045471e-08
9.375000e-01,7.905561e-08,8.111188e-08
9.437500e-01,7.982745e-08,8.173879e-08
9.500000e-01,8.056636e-08,8.233570e-08
9.562500e-01,8.127309e-08,8.290289e-08
9.625000e-01,8.194832e-08,8.344068e-08
9.687500e-01,8.259265e-08,8.394942e-08
9.750000e-01,8.320663e-08,8.442949e-08
9.812500e-01,8.379071e-08,8.488127e-08
9.875000e-01,8.434522e-08,8.530519e-08
9.937500e-01,8.487042e-08,8.570164e-08
1.000000e+00,8.536644e-08,8.607107e-08


==> data/iteration_decay.csv <==
s,err_n10,bound_n10,err_n20,bound_n20,err_n40,bound_n40,err_n80,bound_n80
0,2.089812e-01,2.089812e-01,1.065659e-01,1.065659e-01,5.367429e-02,5.367429e-02,2.691824e-02,2.691824e-02
1,7.554977e-03,6.072697e-02,2.518740e-03,2.059912e-02,7.594523e-04,6.214234e-03,2.135626e-04,1.729375e-03
2,5.906228e-04,1.764640e-02,1.316207e-04,3.981799e-03,2.400094e-05,7.194637e-04,3.804885e-06,1.111045e-04
3,4.617291e-05,5.127795e-03,6.878047e-06,7.696796e-04,7.585004e-07,8.329716e-05,6.778875e-08,7.137959e-06
4,3.609644e-06,1.490065e-03,3.594232e-07,1.487787e-04,2.397089e-08,9.643873e-06,1.207752e-09,4.585815e-07
5,2.821897e-07,4.329918e-04,1.878218e-08,2.875883e-05,7.575131e-10,1.116536e-06,2.150674e-11,2.946178e-08
6,2.206077e-08,1.258213e-04,9.815297e-10,5.559067e-06,2.397748e-11,1.292689e-07,3.941182e-13,1.892786e-09


==> data/iteration_statistics.csv <==
n,tau,q,q_obs,sweeps
10,1.000000e-01,2.905859e-01,7.817665e-02,1.125926e+01
20,5.000000e-02,1.932995e-01,5.225657e-02,9.561404e+00
40,2.500000e-02,1.157767e-01,3.160295e-02,7.974359e+00
80,1.250000e-02,6.424546e-02,1.781625e-02,6.569620e+00
160,6.250000e-03,3.398901e-02,9.620941e-03,5.563941e+00
320,3.125000e-03,1.750295e-02,5.062759e-03,4.708464e+00
640,1.562500e-03,8.884378e-03,2.620992e-03,4.138237e+00
1280,7.812500e-04,4.476177e-03,1.342304e-03,3.678134e+00


==> data/sweeps_study.csv <==
n,tau,err_s1,ord_s1,err_s2,ord_s2,err_s3,ord_s3,err_s4,ord_s4,err_conv,ord_conv
10,1.000000e-01,1.948893e-03,,1.711010e-04,,2.116986e-04,,2.121099e-04,,2.121372e-04,
20,5.000000e-02,1.294463e-03,5.903012e-01,3.177575e-05,2.428850e+00,2.775577e-05,2.931152e+00,2.907541e-05,2.866941e+00,2.911059e-05,2.865382e+00
40,2.500000e-02,7.177916e-04,8.507169e-01,1.660572e-05,9.362454e-01,3.411136e-06,3.024464e+00,3.796187e-06,2.937176e+00,3.806834e-06,2.934880e+00
80,1.250000e-02,3.779045e-04,9.255436e-01,6.726050e-06,1.303849e+00,4.085805e-07,3.061560e+00,4.837873e-07,2.972106e+00,4.857069e-07,2.970434e+00
160,6.250000e-03,1.929951e-04,9.694573e-01,2.207739e-06,1.607190e+00,4.909317e-08,3.057026e+00,6.106995e-08,2.985838e+00,6.131401e-08,2.985797e+00
320,3.125000e-03,9.749417e-05,9.851764e-01,6.434784e-07,1.778606e+00,5.943922e-09,3.046035e+00,7.678736e-09,2.991522e+00,7.701975e-09,2.992916e+00
640,1.562500e-03,4.899592e-05,9.926544e-01,1.751073e-07,1.877653e+00,7.273200e-10,3.030753e+00,9.632778e-10,2.994845e+00,9.651036e-10,2.996473e+00
1280,7.812500e-04,2.456009e-05,9.963460e-01,4.583473e-08,1.933726e+00,8.980199e-11,3.017771e+00,1.206572e-10,2.997038e+00,1.206600e-10,2.999736e+00

